Transformers in Action: Weakly Supervised Action Segmentation

The video action segmentation task is regularly explored under weaker forms of supervision, such as transcript supervision, where a list of actions is easier to obtain than dense frame-wise labels. In this formulation, the task presents various challenges for sequence modeling approaches due to the emphasis on action transition points, long sequence lengths, and frame contextualization, making the task well-posed for transformers. Given developments enabling transformers to scale linearly, we demonstrate through our architecture how they can be applied to improve action alignment accuracy over the equivalent RNN-based models with the attention mechanism focusing around salient action transition regions. Additionally, given the recent focus on inference-time transcript selection, we propose a supplemental transcript embedding approach to select transcripts more quickly at inference-time. Furthermore, we subsequently demonstrate how this approach can also improve the overall segmentation performance. Finally, we evaluate our proposed methods across the benchmark datasets to better understand the applicability of transformers and the importance of transcript selection on this video-driven weakly-supervised task.

==> data/trainacc.csv <==
100 0.384 0.366599614
200 0.471 0.389828749
300 0.509 0.426160046
400 0.506 0.494521791
500 0.489 0.422881082
600 0.456 0.400958259
700 0.523 0.477040834
800 0.548 0.504063825
900 0.556 0.538083396
1000 0.567 0.379949815
1100 0.588 0.453354571
1200 0.629 0.504105467
1300 0.643 0.498461392
1400 0.654 0.410958435
1500 0.678 0.449356144
1600 0.673 0.4943248
1700 0.658 0.469465798
1800 0.659 0.429362799
1900 0.677 0.440229672
2000 0.669 0.407234782
2100 0.71 0.387094254
2200 0.698 0.390845857
2300 0.682 0.325520718
2400 0.703 0.369573755
2500 0.658 0.375426747
2600 0.669 0.333777786
2700 0.687 0.314535868
2800 0.713 0.340078361
2900 0.693 0.379326219
3000 0.705 0.304407466
3100 0.72 0.240017584
3200 0.694 0.269318995
3300 0.681 0.280914768
3400 0.687 0.25210615
3500 0.691 0.200057564
3600 0.689 0.240837565
3700 0.696 0.286662262
3800 0.664 0.273289117
3900 0.724 0.167781704
4000 0.701 0.231728655
4100 0.716 0.241437702
4200 0.72 0.189788686
4300 0.707 0.244486378
4400 0.667 0.162424057
4500 0.699 0.211151936
4600 0.723 0.189513452
4700 0.698 0.222286934
4800 0.678 0.152042446
4900 0.692 0.195403707
